Optical continuum photometric reverberation mapping of the Seyfert-1 galaxy Mrk509

We present the results of a two year optical continuum photometric reverberation mapping campaign carried out on the nucleus of the Seyfert-1 galaxy Mrk509. Specially designed narrow-band filters were used in order to mitigate the line and pseudo-continuum contamination of the signal from the broad line region, while allowing for high-accuracy flux-calibration over a large field of view. We obtained light curves with a sub-day time sampling and typical flux uncertainties of $1\%$. The high photometric precision allowed us to measure inter-band continuum time delays of up to $\sim 2$ days across the optical range. The time delays are consistent with the relation $\tau \propto \lambda^{4/3}$ predicted for an optically thick and geometrically thin accretion disk model. The size of the disk is, however, a factor of 1.8 larger than predictions based on the standard thin-disk theory. We argue that, for the particular case of Mrk509, a larger black hole mass due to the unknown geometry scaling factor can reconcile the difference between the observations and theory.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
